SchedGuard: Protecting against Schedule Leaks Using Linux Containers

Real-time systems have recently been shown to be vulnerable to timing inference attacks, mainly due to their predictable behavioral patterns. Existing solutions such as schedule randomization lack the ability to protect against such attacks, often limited by the system's real-time nature. This paper presents SchedGuard: a temporal protection framework for Linux-based hard real-time systems that protects against posterior scheduler side-channel attacks by preventing untrusted tasks from executing during specific time segments. SchedGuard is integrated into the Linux kernel using cgroups, making it amenable to use with container frameworks. We demonstrate the effectiveness of our system using a realistic radio-controlled rover platform and synthetically generated workloads. Not only is SchedGuard able to protect against the attacks mentioned above, but it also ensures that the real-time tasks/containers meet their temporal requirements.

==> data/no_win.txt <==
46917	20075
46908	20079
46909	24171
46908	20082
46906	24180
46908	23823
46906	23829
46908	20079
46907	22360
46908	24207
46907	23790
46908	20106
46908	24176
46908	20081
46909	23618
46907	20082
46908	23254
46915	20097
46908	23784
46908	20081
46913	24201
46908	23409
46908	23827
46908	20079
46907	22642
46909	20108
46908	23789
46907	23808
46908	20082
46908	24179
46906	23787
46908	23789
46908	23788
46906	24175
46908	24176
46908	24178
46910	20083
46908	23788
46909	23787
46908	20091
46911	24181
46909	24176
46908	19659
46908	20084
46908	20083
46909	20080
46909	23786
46906	23795
46909	20082
46906	20122
46908	23787
46909	20082
46911	24179
46909	23789
46908	20082
46909	23785
46908	24181
46909	20082
46909	18941
46909	24176
46908	24177
46908	20111
46908	20083
46908	20081
46906	23788
46908	29200
46908	20081
46909	23785
46906	23790
46909	23679
46908	24177
46908	20113
46908	24177
46909	20082
46908	20085
46908	23787
46908	18939
46908	23824
46909	23787
46909	24174
46909	22362
46906	20083
46908	20080
46908	18942
46906	22643
46908	24184
46909	24174
46908	24175
46908	24176
46909	23784
46909	24175
46908	23786
46908	24176
46908	23790
46908	24178
46905	22365
46909	22362
46907	22641
46909	27482
46908	24174
46907	20108
46908	20080
46908	20079
46909	20081
46908	23785
46908	24177
46906	23788
46914	23782
46908	23785
46908	24175
46908	24220
46908	20798
46918	25110
46906	20108
46908	24182
46909	24173
46908	23444
46909	20109
46906	18944
46908	24174
46908	23811
46909	24218
46908	23788
46915	26810

==> data/win.txt <==
37214	34178
37212	29974
37213	34181
37212	34181
37215	34177
37214	34174
37214	34175
37214	33670
37215	32367
37215	33672
37215	34172
37214	34181
37212	34176
37212	34178
37215	34177
37214	33680
37212	29972
37212	34179
37212	33687
37212	29973
37212	34177
37212	34175
37212	29969
37212	34180
37215	36212
37212	29973
37215	34176
37215	33674
37214	29971
37214	29967
37214	33672
37215	34177
37215	29966
37214	29967
37214	29971
37213	33678
37214	33671
37212	32538
37212	29974
37214	32176
37215	29969
37212	31795
37215	29970
37214	33679
37212	33678
37212	29976
37214	33677
37212	34180
37212	29973
37214	34203
37215	29964
37213	31776
37213	37372
37214	34178
37212	34184
37212	29974
37214	34175
37212	29972
37212	29968
37214	34177
37214	34179
37212	29973
37213	29969
37212	34183
37215	29966
37214	28943
37214	29989
37212	34183
37214	29970
37215	29969
37212	29973
37213	33679
37215	34172
37212	34198
37215	33669
37213	34182
37219	33675
37213	33678
37212	29977
37214	29972
37215	29969
37212	34182
37212	29973
37212	34180
37212	34186
37212	34183
37214	33676
37212	34181
37212	34184
37212	37371
37212	34179
37212	29969
37215	34210
37214	29973
37215	34177
37215	34176
37212	34180
37215	29974
37212	35412
37215	34176
37214	34181
37215	34180
37214	33676
37212	33680
37215	36473
37216	34176
37215	33670
37212	33677
37215	29965
37215	33683
37212	34182
37212	34181
37214	33672
37215	34175
37215	33671
37214	29972
37215	33674
37212	34178
37214	34180
37212	34176
37215	33677
37215	33677
37215	34179
37212	36672
37212	33705
37212	29973
37212	29969
37214	34180
37212	33674
37215	34179
37212	34181
37212	28945
37215	31480
37215	34176
37214	29971
37215	29969
37214	33680
37215	34175
37212	28946
37212	33679
37212	33677
37215	33279
37214	29967
37214	33673
37215	29973
37213	33676
37212	33678
37214	29993
37215	34177
37212	29971
37215	28939
37215	33675
37214	29998
37212	32540
37212	34180
37215	33672
37212	30008
37215	34176
37212	29976
37212	34215
